From Grism to IFU: Revising the Redshift and Nature of the Massive Dusty Galaxy S1 with JWST and ALMA

We report a revised spectroscopic redshift for the dusty massive galaxy S1, previously inferred with an exceptionally high baryon-to-star conversion efficiency from NIRCam slitless grism data at $z_{\rm grism}=5.58$. Our new JWST/NIRSpec IFU observations reveal multiple rest-frame optical and NIR emission lines, yielding a secure spectroscopic redshift of $z_{\rm spec}=3.2439\pm0.0002$. We show that the earlier grism-based redshift resulted from contamination by a nearby galaxy whose dispersed spectral trace overlaps with S1, illustrating a known challenge of slitless spectroscopy when only a single dispersion angle and single emission feature are available. In addition, we present new ALMA 1 mm observations, which robustly detect dust emission ($S_{\rm 1mm}=0.99\pm0.03$ mJy) and show a dust half-light radius ($R_{\rm e,1mm}=0.73\pm0.10$ kpc) slightly smaller than the stellar size ($R_{\rm e, F444W} = 0.97\pm0.01$ kpc). Using the revised redshift and compiled multi-wavelength photometry, we update the UV-to-FIR SED and find that S1 is less extreme than previously inferred, yet remains a very massive (log$M_{\star}/M_{\odot}\sim10.6$), heavily obscured star-forming galaxy. The updated SED modeling reveals S1 to be a very dust- and gas-rich system with a moderate star formation rate and a long gas depletion time ($\tau_{\rm dep} \sim 1.4$ Gyr), deviating from SMGs and OFGs, but more closely resembling typical massive main-sequence galaxies. We note that, although this revision reduces the number of ultra-massive galaxies reported in Xiao et al. 2024, it does not alter the main conclusions of that work. Overall, our study clarifies the nature of S1 and underscores the importance of multi-line spectroscopic confirmation, slitless observations at multiple position angles, and IFU data for robust redshift and physical characterization of rare massive galaxies in the early Universe.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

